Optimization-Based Model Checking and Trace Synthesis for Complex STL Specifications

We present a bounded model checking algorithm for signal temporal logic (STL) that exploits mixed-integer linear programming (MILP). A key technical element is our novel MILP encoding of the STL semantics; it follows the idea of stable partitioning from the recent work on SMT-based STL model checking. Assuming that our (continuous-time) system models can be encoded to MILP -- typical examples are rectangular hybrid automata (precisely) and hybrid dynamics with closed-form solutions (approximately) -- our MILP encoding yields an optimization-based model checking algorithm that is scalable, is anytime/interruptible, and accommodates parameter mining. Experimental evaluation shows our algorithm's performance advantages especially for complex STL formulas, demonstrating its practical relevance e.g. in the automotive domain.

==> fig/paramMiningPlot.csv <==
1,0.011008977890014648
2,0.028948068618774414
3,17.87669610977173
4,600.019907951355
5,76.56935691833496
6,141.42079401016235
7,250.93894386291504
8,548.7178308963776
9,202.69210600852966
10,283.4713888168335


==> fig/paramMiningPlotMaxParam.csv <==
3,8.502877834097081
4,8.55542058918368
5,14.8585786437627
6,14.85857864376272
7,14.85402414271111
8,14.858578643762687
9,14.85857864376269
10,14.781171250347311


==> fig/plot.csv <==
0	0
1.1	3.19
2.2	3.96
3.3	2.31
4.4	-1.76
